The shared evaporation history of three sub-Neptunes spanning the radius-period valley of a Hyades star

We model the evaporation histories of the three planets around K2-136, a K-dwarf in the Hyades open cluster with an age of 700 Myr. The star hosts three transiting planets, with radii of 1.0, 3.0 and 1.5 Earth radii, where the middle planet lies above the radius-period valley and the inner and outer planets are below. We use an XMM-Newton observation to measure the XUV radiation environment of the planets, finding that the X-ray activity of K2-136 is lower than predicted by models but typical of similar Hyades members. We estimate the internal structure of each planet, and model their evaporation histories using a range of structure and atmospheric escape formulations. While the precise X-ray irradiation history of the system may be uncertain, we exploit the fact that the three planets must have shared the same history. We find that the Earth-sized K2-136b is most likely rocky, with any primordial gaseous envelope being lost within a few Myr. The sub-Neptune, K2-136c, has an envelope contributing 1-1.7% of its mass that is stable against evaporation thanks to the high mass of its rocky core, whilst the super-Earth, K2-136d, must have a mass at the upper end of the allowed range in order to retain any of its envelope. Our results are consistent with all three planets beginning as sub-Neptunes that have since been sculpted by atmospheric evaporation to their current states, stripping the envelope from planet b and removing most from planet d whilst preserving planet c above the radius-period valley.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
